The 2022 active state of the AM CVn star NSV 1440

We found an active state lasting for ~200 d in the AM CVn star NSV 1440 in 2022. During this state, the object reached a magnitude of 16.5, 2.0-2.5 mag above quiescence, and showed a number of superposed normal outbursts. Such an active state was probably brought either by an enhanced mass-transfer from the secondary or increased quiescent viscosity of the accretion disk. These possibilities are expected to be distinguished by an observation of the interval to the next superoutburst. We also found that the brightness and the course toward the end of the event were similar to the post-superoutburst fading tail in 2021. The mechanism producing the 2022 active state and post-superoutburst fading tails in AM CVn stars may be the same, and the present finding is expected to clarify the nature of these still poorly understood fading tails in AM CVn stars, and potentially of the corresponding phenomenon in hydrogen-rich WZ Sge stars. We also note that the faint, long "superoutbursts" in long-period AM CVn stars claimed in the past were not true outbursts powered by disk instability, but were more likely phenomena similar to the 2022 active state in NSV 1440.

==> abst.inc <==
We found an active state lasting for $\sim$200~d in the AM CVn
star NSV 1440 in 2022.
During this state, the object reached a magnitude of 16.5,
2.0--2.5~mag above quiescence, and showed a number of superposed
normal outbursts.
Such an active state was probably brought either by
an enhanced mass-transfer from the secondary or
increased quiescent viscosity of the accretion disk.
These possibilities are expected to be distinguished
by an observation of the interval to the next superoutburst.
We also found that the brightness and the course toward
the end of the event were similar to the post-superoutburst
fading tail in 2021.  The mechanism producing the 2022
active state and post-superoutburst fading tails in
AM CVn stars may be the same, and the present finding
is expected to clarify the nature of these still
poorly understood fading tails in AM CVn stars, and potentially
of the corresponding phenomenon in hydrogen-rich WZ Sge stars.
We also note that the faint, long ``superoutbursts'' in
long-period AM CVn stars claimed in the past were not
true outbursts powered by disk instability, but were
more likely phenomena similar to the 2022 active state in
NSV 1440.




==> objlist.inc <==
CR Boo,
AM CVn,
V3101 Cyg,
WZ Sge,
NSV 1440,
ASASSN-15sz,
BV 1025,
SDSS J080710.33$+$485259.6, \\
SDSS J113732.32$+$405458.3

